Automatically Generating Documentation for Lambda Expressions in Java

When lambda expressions were introduced to the Java programming language as part of the release of Java 8 in 2014, they were the language's first step into functional programming. Since lambda expressions are still relatively new, not all developers use or understand them. In this paper, we first present the results of an empirical study to determine how frequently developers of GitHub repositories make use of lambda expressions and how they are documented. We find that 11% of Java GitHub repositories use lambda expressions, and that only 6% of the lambda expressions are accompanied by source code comments. We then present a tool called LambdaDoc which can automatically detect lambda expressions in a Java repository and generate natural language documentation for them. Our evaluation of LambdaDoc with 23 professional developers shows that they perceive the generated documentation to be complete, concise, and expressive, while the majority of the documentation produced by our participants without tool support was inadequate. Our contribution builds an important step towards automatically generating documentation for functional programming constructs in an object-oriented language.

==> lambdasperrepository.dat <==
    1, 18754
    2, 11886
    3, 1965
    4, 1906
    5, 1230
    6, 971
    7, 970
    8, 534
    9, 461
    10, 430
    11, 360
    12, 343
    13, 343
    14, 301
    15, 296
    16, 285
    17, 280
    18, 275
    19, 269
    20, 265
    21, 237
    22, 229
    23, 215
    24, 214
    25, 213
    26, 206
    27, 206
    28, 195
    29, 180
    30, 178
    31, 177
    32, 171
    33, 164
    34, 153
    35, 146
    36, 141
    37, 139
    38, 139
    39, 132
    40, 129
    41, 126
    42, 125
    43, 116
    44, 108
    45, 106
    46, 104
    47, 104
    48, 101
    49, 99
    50, 95
    51, 94
    52, 94
    53, 93
    54, 91
    55, 88
    56, 86
    57, 85
    58, 85
    59, 83
    60, 83
    61, 82
    62, 79
    63, 79
    64, 79
    65, 78
    66, 78
    67, 75
    68, 72
    69, 72
    70, 69
    71, 68
    72, 67
    73, 65
    74, 62
    75, 62
    76, 61
    77, 60
    78, 59
    79, 58
    80, 58
    81, 57
    82, 57
    83, 56
    84, 56
    85, 55
    86, 55
    87, 54
    88, 54
    89, 54
    90, 54
    91, 53
    92, 53
    93, 48
    94, 48
    95, 48
    96, 48
    97, 46
    98, 46
    99, 46
    100, 45
    101, 44
    102, 44
    103, 43
    104, 43
    105, 43
    106, 42
    107, 42
    108, 42
    109, 42
    110, 41
    111, 41
    112, 41
    113, 40
    114, 39
    115, 39
    116, 38
    117, 37
    118, 36
    119, 36
    120, 36
    121, 36
    122, 35
    123, 35
    124, 35
    125, 33
    126, 32
    127, 32
    128, 32
    129, 32
    130, 31
    131, 31
    132, 31
    133, 31
    134, 31
    135, 30
    136, 30
    137, 30
    138, 30
    139, 30
    140, 29
    141, 28
    142, 28
    143, 28
    144, 28
    145, 28
    146, 27
    147, 27
    148, 27
    149, 26
    150, 26
    151, 26
    152, 26
    153, 25
    154, 25
    155, 25
    156, 24
    157, 24
    158, 24
    159, 24
    160, 24
    161, 24
    162, 23
    163, 23
    164, 22
    165, 22
    166, 21
    167, 21
    168, 21
    169, 20
    170, 20
    171, 20
    172, 20
    173, 20
    174, 20
    175, 20
    176, 20
    177, 19
    178, 19
    179, 19
    180, 19
    181, 18
    182, 18
    183, 17
    184, 17
    185, 17
    186, 17
    187, 17
    188, 17
    189, 16
    190, 16
    191, 16
    192, 16
    193, 16
    194, 16
    195, 16
    196, 16
    197, 16
    198, 16
    199, 16
    200, 16
    201, 15
    202, 15
    203, 15
    204, 15
    205, 15
    206, 15
    207, 15
    208, 14
    209, 14
    210, 14
    211, 14
    212, 14
    213, 14
    214, 14
    215, 14
    216, 14
    217, 13
    218, 13
    219, 13
    220, 13
    221, 13
    222, 13
    223, 13
    224, 13
    225, 13
    226, 13
    227, 13
    228, 12
    229, 12
    230, 12
    231, 12
    232, 12
    233, 12
    234, 12
    235, 11
    236, 11
    237, 11
    238, 11
    239, 11
    240, 11
    241, 11
    242, 11
    243, 10
    244, 10
    245, 10
    246, 10
    247, 10
    248, 10
    249, 10
    250, 10
    251, 10
    252, 10
    253, 9
    254, 9
    255, 9
    256, 8
    257, 8
    258, 8
    259, 8
    260, 8
    261, 8
    262, 8
    263, 8
    264, 8
    265, 8
    266, 8
    267, 8
    268, 8
    269, 8
    270, 7
    271, 7
    272, 7
    273, 7
    274, 7
    275, 7
    276, 7
    277, 7
    278, 7
    279, 7
    280, 7
    281, 7
    282, 7
    283, 7
    284, 7
    285, 7
    286, 7
    287, 7
    288, 6
    289, 6
    290, 6
    291, 6
    292, 6
    293, 6
    294, 6
    295, 5
    296, 5
    297, 5
    298, 5
    299, 5
    300, 5
    301, 5
    302, 5
    303, 5
    304, 5
    305, 5
    306, 5
    307, 4
    308, 4
    309, 4
    310, 4
    311, 4
    312, 4
    313, 4
    314, 4
    315, 4
    316, 4
    317, 4
    318, 4
    319, 4
    320, 4
    321, 4
    322, 4
    323, 4
    324, 4
    325, 4
    326, 4
    327, 4
    328, 4
    329, 4
    330, 4
    331, 4
    332, 4
    333, 3
    334, 3
    335, 3
    336, 3
    337, 3
    338, 3
    339, 3
    340, 3
    341, 3
    342, 3
    343, 3
    344, 3
    345, 3
    346, 3
    347, 3
    348, 3
    349, 3
    350, 3
    351, 3
    352, 3
    353, 2
    354, 2
    355, 2
    356, 2
    357, 2
    358, 2
    359, 2
    360, 2
    361, 2
    362, 2
    363, 2
    364, 2
    365, 2
    366, 2
    367, 2
    368, 2
    369, 2
    370, 2
    371, 2
    372, 2
    373, 2
    374, 2
    375, 2
    376, 2
    377, 2
    378, 2
    379, 2
    380, 2
    381, 2
    382, 2
    383, 2
    384, 2
    385, 2
    386, 2
    387, 2
    388, 2
    389, 1
    390, 1
    391, 1
    392, 1
    393, 1
    394, 1
    395, 1
    396, 1
    397, 1
    398, 1
    399, 1
    400, 1
    401, 1
    402, 1
    403, 1
    404, 1
    405, 1
    406, 1
    407, 1
    408, 1
    409, 1
    410, 1
    411, 1
    412, 1
    413, 1
    414, 1
    415, 1
    416, 1
    417, 1
    418, 1
    419, 1
    420, 1
    421, 1
    422, 1
    423, 1
    424, 1
    425, 1
    426, 1
    427, 1
    428, 1
    429, 1
    430, 1
    431, 1
    432, 1
    433, 1
    434, 1
    435, 1

==> linesperlambda.dat <==
0, 316
1, 60
2, 43
3, 36
4, 32
5, 29
6, 27
7, 24
8, 23
9, 22
10, 21
11, 20
12, 19
13, 18
14, 18
15, 17
16, 16
17, 16
18, 15
19, 15
20, 14
21, 14
22, 14
23, 13
24, 13
25, 13
26, 12
27, 12
28, 12
29, 12
30, 11
31, 11
32, 11
33, 11
34, 10
35, 10
36, 10
37, 10
38, 10
39, 9
40, 9
41, 9
42, 9
43, 9
44, 9
45, 8
46, 8
47, 8
48, 8
49, 8
50, 8
51, 8
52, 8
53, 7
54, 7
55, 7
56, 7
57, 7
58, 7
59, 7
60, 7
61, 7
62, 7
63, 7
64, 6
65, 6
66, 6
67, 6
68, 6
69, 6
70, 6
71, 6
72, 6
73, 6
74, 5
75, 5
76, 5
77, 5
78, 5
79, 5
80, 5
81, 5
82, 5
83, 5
84, 5
85, 5
86, 5
87, 5
88, 5
89, 5
90, 4
91, 4
92, 4
93, 4
94, 4
95, 4
96, 4
97, 4
98, 4
99, 4
100, 4
101, 4
102, 4
103, 4
104, 4
105, 4
106, 4
107, 4
108, 4
109, 4
110, 4
111, 4
112, 4
113, 4
114, 4
115, 3
116, 3
117, 3
118, 3
119, 3
120, 3
121, 3
122, 3
123, 3
124, 3
125, 3
126, 3
127, 3
128, 3
129, 3
130, 3
131, 3
132, 3
133, 3
134, 3
135, 3
136, 3
137, 3
138, 2
139, 2
140, 2
141, 2
142, 2
143, 2
144, 2
145, 2
146, 2
147, 2
148, 2
149, 2
150, 2
151, 2
152, 2
153, 2
154, 2
155, 2
156, 1
157, 1
158, 1
159, 1
160, 1
161, 1
162, 1
163, 1
164, 1
165, 1
166, 1
167, 1
168, 1
169, 1
170, 1
171, 1
172, 1
173, 1
174, 1
175, 1
176, 1
177, 1
178, 1
179, 1
180, 1
181, 1
182, 1
183, 1
184, 1
185, 1
186, 1
187, 1
188, 1
189, 1
190, 1
191, 1
192, 1
193, 1
194, 1
195, 1
196, 1
197, 1
198, 1
199, 1
200, 1
201, 1
202, 1
203, 1
204, 1
205, 1
206, 1
207, 1
208, 1
209, 1
210, 1
211, 1
212, 1
213, 1
214, 1
215, 1
216, 1
217, 1
218, 1
219, 1
220, 1
221, 1
222, 1
223, 1
224, 1
225, 1
226, 1
227, 1
228, 1
229, 1
230, 1
231, 1
232, 1
233, 1
234, 1
235, 1
236, 1
237, 1
238, 1
239, 1
240, 1
241, 1
242, 1
243, 1
244, 1
245, 1
246, 1
247, 1
248, 1
249, 1
250, 1
251, 1
252, 1
253, 1
254, 1
255, 1
256, 1
257, 1
258, 1
259, 1
260, 1
261, 1
262, 1
263, 1
264, 1
265, 1
266, 1
267, 1
268, 1
269, 1
270, 1
271, 1
272, 1
273, 1
274, 1
275, 1
276, 1
277, 1
278, 1
279, 1
280, 1
281, 1
282, 1
283, 1
284, 1
285, 1
286, 1
287, 1
288, 1
289, 1
290, 1
291, 1
292, 1
293, 1
294, 1
295, 1
296, 1
297, 1
298, 1
299, 1
300, 1
301, 1
302, 1
303, 1
304, 1
305, 1
306, 1
307, 1
308, 1
309, 1
310, 1
311, 1
312, 1
313, 1
314, 1
315, 1
316, 1
317, 1
318, 1
319, 1
320, 1
321, 1
322, 1
323, 1
324, 1
325, 1
326, 1
327, 1
328, 1
329, 1
330, 1
331, 1
332, 1
333, 1
334, 1
335, 1
336, 1
337, 1
338, 1
339, 1
340, 1
341, 1
342, 1
343, 1
344, 1
345, 1
346, 1
347, 1
348, 1
349, 1
350, 1
351, 1
352, 1
353, 1
354, 1
355, 1
356, 1
357, 1
358, 1
359, 1
360, 1
361, 1
362, 1
363, 1
364, 1
365, 1
366, 1
367, 1
368, 1
369, 1
370, 1
371, 1
372, 1
373, 1
374, 1
375, 1
376, 1
377, 1
378, 1
379, 1
380, 1
381, 1
382, 1
383, 1
384, 1
385, 1
386, 1
387, 1
388, 1
389, 1
390, 1
391, 1
392, 1
393, 1
394, 1
395, 1
396, 1
397, 1
398, 1
399, 1
400, 1
401, 1
402, 1
403, 1
404, 1
405, 1
406, 1
407, 1
408, 1
409, 1
410, 1
411, 1
412, 1
413, 1
414, 1
415, 1
416, 1
417, 1
418, 1
419, 1
420, 1
421, 1
422, 1
423, 1
424, 1
425, 1
426, 1
427, 1
428, 1
429, 1
430, 1
431, 1
432, 1
433, 1
434, 1
435, 1
436, 1
437, 1
438, 1
439, 1
440, 1
441, 1
442, 1
443, 1
444, 1
445, 1
446, 1
447, 1
448, 1
449, 1
450, 1
451, 1
452, 1
453, 1
454, 1
455, 1
456, 1
457, 1
458, 1
459, 1
460, 1
461, 1
462, 1
463, 1
464, 1
465, 1
466, 1
467, 1
468, 1
469, 1
470, 1
471, 1
472, 1
473, 1
474, 1
475, 1
476, 1
477, 1
478, 1
479, 1
480, 1
481, 1
482, 1
483, 1
484, 1
485, 1
486, 1
487, 1
488, 1
489, 1
490, 1
491, 1
492, 1
493, 1
494, 1
495, 1
496, 1
497, 1
498, 1
499, 1
500, 1
501, 1
502, 1
503, 1
504, 1
505, 1
506, 1
507, 1
508, 1
509, 1
510, 1
511, 1
512, 1
513, 1
514, 1
515, 1
516, 1
517, 1
518, 1
519, 1
520, 1
521, 1
522, 1
523, 1
524, 1
525, 1
526, 1
527, 1
528, 1
529, 1
530, 1
531, 1
532, 1
533, 1
534, 1
535, 1
536, 1
537, 1
538, 1
539, 1
540, 1

==> paramsperlambda.dat <==
0, 8
1, 5
2, 4
3, 4
4, 4
5, 3
6, 3
7, 3
8, 3
9, 3
10, 3
11, 3
12, 3
13, 3
14, 3
15, 3
16, 3
17, 2
18, 2
19, 2
20, 2
21, 2
22, 2
23, 2
24, 2
25, 2
26, 2
27, 2
28, 2
29, 2
30, 2
31, 2
32, 2
33, 2
34, 2
35, 2
36, 2
37, 2
38, 2
39, 2
40, 2
41, 2
42, 2
43, 2
44, 2
45, 2
46, 2
47, 2
48, 2
49, 2
50, 2
51, 2
52, 2
53, 2
54, 2
55, 2
56, 2
57, 2
58, 2
59, 2
60, 2
61, 2
62, 2
63, 2
64, 2
65, 2
66, 2
67, 2
68, 2
69, 2
70, 2
71, 2
72, 2
73, 2
74, 2
75, 2
76, 2
77, 2
78, 2
79, 2
80, 2
81, 2
82, 2
83, 2
84, 2
85, 2
86, 2
87, 2
88, 1
89, 1
90, 1
91, 1
92, 1
93, 1
94, 1
95, 1
96, 1
97, 1
98, 1
99, 1
100, 1
101, 1
102, 1
103, 1
104, 1
105, 1
106, 1
107, 1
108, 1
109, 1
110, 1
111, 1
112, 1
113, 1
114, 1
115, 1
116, 1
117, 1
118, 1
119, 1
120, 1
121, 1
122, 1
123, 1
124, 1
125, 1
126, 1
127, 1
128, 1
129, 1
130, 1
131, 1
132, 1
133, 1
134, 1
135, 1
136, 1
137, 1
138, 1
139, 1
140, 1
141, 1
142, 1
143, 1
144, 1
145, 1
146, 1
147, 1
148, 1
149, 1
150, 1
151, 1
152, 1
153, 1
154, 1
155, 1
156, 1
157, 1
158, 1
159, 1
160, 1
161, 1
162, 1
163, 1
164, 1
165, 1
166, 1
167, 1
168, 1
169, 1
170, 1
171, 1
172, 1
173, 1
174, 1
175, 1
176, 1
177, 1
178, 1
179, 1
180, 1
181, 1
182, 1
183, 1
184, 1
185, 1
186, 1
187, 1
188, 1
189, 1
190, 1
191, 1
192, 1
193, 1
194, 1
195, 1
196, 1
197, 1
198, 1
199, 1
200, 1
201, 1
202, 1
203, 1
204, 1
205, 1
206, 1
207, 1
208, 1
209, 1
210, 1
211, 1
212, 1
213, 1
214, 1
215, 1
216, 1
217, 1
218, 1
219, 1
220, 1
221, 1
222, 1
223, 1
224, 1
225, 1
226, 1
227, 1
228, 1
229, 1
230, 1
231, 1
232, 1
233, 1
234, 1
235, 1
236, 1
237, 1
238, 1
239, 1
240, 1
241, 1
242, 1
243, 1
244, 1
245, 1
246, 1
247, 1
248, 1
249, 1
250, 1
251, 1
252, 1
253, 1
254, 1
255, 1
256, 1
257, 1
258, 1
259, 1
260, 1
261, 1
262, 1
263, 1
264, 1
265, 1
266, 1
267, 1
268, 1
269, 1
270, 1
271, 1
272, 1
273, 1
274, 1
275, 1
276, 1
277, 1
278, 1
279, 1
280, 1
281, 1
282, 1
283, 1
284, 1
285, 1
286, 1
287, 1
288, 1
289, 1
290, 1
291, 1
292, 1
293, 1
294, 1
295, 1
296, 1
297, 1
298, 1
299, 1
300, 1
301, 1
302, 1
303, 1
304, 1
305, 1
306, 1
307, 1
308, 1
309, 1
310, 1
311, 1
312, 1
313, 1
314, 1
315, 1
316, 1
317, 1
318, 1
319, 1
320, 1
321, 1
322, 1
323, 1
324, 1
325, 1
326, 1
327, 1
328, 1
329, 1
330, 1
331, 1
332, 1
333, 1
334, 1
335, 1
336, 1
337, 1
338, 1
339, 1
340, 1
341, 1
342, 1
343, 1
344, 1
345, 1
346, 1
347, 1
348, 1
349, 1
350, 1
351, 1
352, 1
353, 1
354, 1
355, 1
356, 1
357, 1
358, 1
359, 1
360, 1
361, 1
362, 1
363, 1
364, 1
365, 1
366, 1
367, 1
368, 1
369, 1
370, 1
371, 1
372, 1
373, 1
374, 1
375, 1
376, 1
377, 1
378, 1
379, 1
380, 1
381, 1
382, 1
383, 1
384, 1
385, 1
386, 1
387, 1
388, 1
389, 1
390, 1
391, 1
392, 1
393, 1
394, 1
395, 1
396, 1
397, 1
398, 0
399, 0
400, 0
401, 0
402, 0
403, 0
404, 0
405, 0
406, 0
407, 0
408, 0
409, 0
410, 0
411, 0
412, 0
413, 0
414, 0
415, 0
416, 0
417, 0
418, 0
419, 0
420, 0
421, 0
422, 0
423, 0
424, 0
425, 0
426, 0
427, 0
428, 0
429, 0
430, 0
431, 0
432, 0
433, 0
434, 0
435, 0
436, 0
437, 0
438, 0
439, 0
440, 0
441, 0
442, 0
443, 0
444, 0
445, 0
446, 0
447, 0
448, 0
449, 0
450, 0
451, 0
452, 0
453, 0
454, 0
455, 0
456, 0
457, 0
458, 0
459, 0
460, 0
461, 0
462, 0
463, 0
464, 0
465, 0
466, 0
467, 0
468, 0
469, 0
470, 0
471, 0
472, 0
473, 0
474, 0
475, 0
476, 0
477, 0
478, 0
479, 0
480, 0
481, 0
482, 0
483, 0
484, 0
485, 0
486, 0
487, 0
488, 0
489, 0
490, 0
491, 0
492, 0
493, 0
494, 0
495, 0
496, 0
497, 0
498, 0
499, 0
500, 0
501, 0
502, 0
503, 0
504, 0
505, 0
506, 0
507, 0
508, 0
509, 0
510, 0
511, 0
512, 0
513, 0
514, 0
515, 0
516, 0
517, 0
518, 0
519, 0
520, 0
521, 0
522, 0
523, 0
524, 0
525, 0
526, 0
527, 0
528, 0
529, 0
530, 0
531, 0
532, 0
533, 0
534, 0
535, 0
536, 0
537, 0
538, 0
539, 0
540, 0
